Retrieval Augmentation Reduces Hallucination in Conversation

Despite showing increasingly human-like conversational abilities, state-of-the-art dialogue models often suffer from factual incorrectness and hallucination of knowledge (Roller et al., 2020). In this work we explore the use of neural-retrieval-in-the-loop architectures - recently shown to be effective in open-domain QA (Lewis et al., 2020b; Izacard and Grave, 2020) - for knowledge-grounded dialogue, a task that is arguably more challenging as it requires querying based on complex multi-turn dialogue context and generating conversationally coherent responses. We study various types of architectures with multiple components - retrievers, rankers, and encoder-decoders - with the goal of maximizing knowledgeability while retaining conversational ability. We demonstrate that our best models obtain state-of-the-art performance on two knowledge-grounded conversational tasks. The models exhibit open-domain conversational capabilities, generalize effectively to scenarios not within the training data, and, as verified by human evaluations, substantially reduce the well-known problem of knowledge hallucination in state-of-the-art chatbots.

==> human_metric_corr/rad_wow_human_auto.csv <==
,Human,Human,Human,Human,Human,Valid Seen,Valid Seen,Valid Seen,Valid Seen,Valid Seen,Valid Unseen,Valid Unseen,Valid Unseen,Valid Unseen,Valid Unseen,My Valid Seen,My Valid Seen,My Valid Seen,My Valid Seen,My Valid Unseen,My Valid Unseen,My Valid Unseen,My Valid Unseen,,,,
,Consistency,Engaging,Knowledge,Hallucinate,Unclear,PPL,F1,Knowledge F1,BLEU-4,ROUGE-L,PPL,F1,Knowledge F1,BLEU-4,ROUGE-L,F1,Knowledge F1,Rare Dialog Word F1,Rare All Word F1,F1,Knowledge F1,Rare Dialog Word F1,Rare All Word F1,Ablation Row,Model,Eval,Notes
BART,81.78%,85.51%,34.11%,68.22%,4.67%,14.79,20.97,17.69,1.73,20.75,18.69,19.71,15.55,0.89,19.02,20.88,17.56,14.76,14.74,19.7,15.54,13.1,13.07,295,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/bart_sweep1_Fri_Oct__2/395/model,bart_sweep7,
Sequence,80.23%,71.19%,94.92%,9.60%,0.56%,11.12,21.45,27.91,3.91,22.99,12.56,20.32,24.6,2.87,21.26,21.45,27.91,17.1,17.05,20.32,24.6,16,15.91,193,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep50_Sat_Mar_27/d52/model,take2_bart_sweep59,
Token 5 Docs,85.31%,77.40%,93.22%,16.95%,1.69%,11.64,22.53,25.99,3.95,23.54,13.44,21.77,22.65,2.68,21.74,22.53,25.99,17.79,17.73,21.77,22.65,16.91,16.83,189,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep44_Sat_Mar_27/cb8/model,take2_bart_sweep51,
Token 25 Docs,87.01%,81.92%,88.70%,21.47%,2.82%,11.57,22.57,24.53,3.71,23.28,12.96,21.67,21.14,2.21,21.26,22.57,24.53,17.54,17.51,21.67,21.14,16.64,16.58,190,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep44_Sat_Mar_27/cb8/model,take2_bart_sweep52,
DPR Poly,89.27%,77.97%,97.74%,20.90%,1.69%,11.67,23.02,26.46,4.04,23.94,13.05,22.64,24.44,3.36,22.62,23.02,26.46,18.31,18.27,22.64,24.44,18.09,17.98,65,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep14_Thu_Mar_18/454/model,take2_bart_sweep24,5 docs unseen
Fid 5 Docs,90.96%,77.97%,96.05%,7.91%,1.13%,11.03,22.91,27.71,4.29,24.38,12.74,22,25.47,3.22,22.55,22.94,27.71,18.46,18.4,21.96,25.46,17.62,17.51,197,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep47_Sat_Mar_27/b81/model,,
FID 25 docs,87.57%,81.36%,81.36%,19.77%,3.39%,11.11,22.34,21.15,2.88,22.8,12.13,22.68,22.25,2.98,22.54,22.34,21.15,16.88,16.87,22.68,22.25,17.8,17.7,198,/checkpoint/kshuster/projects/wizard_2.0/parlai_sweeps/take2_bart_sweep47_Sat_Mar_27/b81/model,take2_bart_sweep57,
Turn - DTT,74.59%,72.95%,94.26%,15.57%,1.64%,11.8,21.9,27.7,4.1,23.2,13.6,21.1,24.3,2.7,21.4,,,,,,,,,333,55f,,
Turn - DO,84%,85.00%,94.00%,21.00%,0.00%,13.3,23.1,26.8,4,24.5,15.5,22,23.3,2.6,22.5,,,,,,,,,339,1e0,,
